Sum Rate Maximization in STAR-RIS Assisted Full-Duplex Communication Systems

The sum-rate performance of simultaneous transmitting and reflecting reconfigurable intelligent surface (STAR-RIS) assisted full-duplex (FD) communication systems is investigated. The reflection and transmission coefficients of STAR-RIS elements are optimized for the energy splitting and mode switching protocols to maximize the weighted sum rate of the system. The underlying optimization problems are non-convex, and hence, the successive convex approximation technique has been employed to develop efficient algorithms to obtain sub-optimal solutions. Thereby, the maximum average weighted sum rate and corresponding coefficients at the STAR-RIS subject to predefined threshold rates and unit-modulus constraints are quantified. The performance of the proposed system design is compared with the conventional reflecting/transmitting-only RISs and half-duplex counterparts via simulations where it is observed that STAR-RIS can boost the performance of FD systems.

==> STAR RIS FD/SystemModel2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SystemModel2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{239.3798708bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48008087)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SystemModel2.pdf}}%
    \put(0.43331769,0.37394522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf g_{u}$}}}%
    \put(0.4512211,0.29970585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf g_{d}$}}}%
    \put(0.64457782,0.15910441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf v$}}}%
    \put(0.84772174,0.18822731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SystemModel2.pdf}}%
    \put(0.36862676,0.23931176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.04564936,0.07913613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Full-duplex AP}$}}}%
    \put(0.48177623,0.07937499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Reflection}$}}}%
    \put(0.5070797,0.05980069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{space}$}}}%
    \put(0.85464443,0.24050564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Transmission}$}}}%
    \put(0.88949644,0.22212492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{space}$}}}%
    \put(0.61545492,0.03521323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{User-1}$}}}%
    \put(0.90549002,0.07937499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{User-2}$}}}%
  \end{picture}%
\endgroup%


==> STAR RIS FD/SystemModel3.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SystemModel3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{239.3798708bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48008087)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SystemModel3.pdf}}%
    \put(0.36122864,0.40440152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathbf g^T_{u}$\end{tabular}}}}%
    \put(0.37851176,0.31063986){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathbf g_{d}$\end{tabular}}}}%
    \put(0.63831162,0.14030584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathbf v^T$\end{tabular}}}}%
    \put(0.85398792,0.18196112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathbf u$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SystemModel3.pdf}}%
    \put(0.36236057,0.23304557){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.04564936,0.07913613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{Full-duplex AP}$\end{tabular}}}}%
    \put(0.68480086,0.37364711){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{STAR-RIS}$\end{tabular}}}}%
    \put(0.4316467,0.07937499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{Reflection}$\end{tabular}}}}%
    \put(0.46948255,0.04726831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{space}$\end{tabular}}}}%
    \put(0.8671768,0.25303803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{Transmission}$\end{tabular}}}}%
    \put(0.9145612,0.22212492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\text{space}$\end{tabular}}}}%
    \put(0.63276149,0.03491481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$U_1$\end{tabular}}}}%
    \put(0.92428858,0.08504434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$U_2$\end{tabular}}}}%
    \put(0.67148521,0.40732788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M\!-\!\text{element}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> SystemModel2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SystemModel2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{239.3798708bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48008087)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SystemModel2.pdf}}%
    \put(0.43331769,0.37394522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf g_{u}$}}}%
    \put(0.4512211,0.29970585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf g_{d}$}}}%
    \put(0.64457782,0.15910441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf v$}}}%
    \put(0.84772174,0.18822731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SystemModel2.pdf}}%
    \put(0.36862676,0.23931176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.04564936,0.07913613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Full-duplex AP}$}}}%
    \put(0.48177623,0.07937499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Reflection}$}}}%
    \put(0.5070797,0.05980069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{space}$}}}%
    \put(0.85464443,0.24050564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{Transmission}$}}}%
    \put(0.88949644,0.22212492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{space}$}}}%
    \put(0.61545492,0.03521323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{User-1}$}}}%
    \put(0.90549002,0.07937499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{User-2}$}}}%
  \end{picture}%
\endgroup%

